Learning a Compressive Sensing Matrix with Structural Constraints via Maximum Mean Discrepancy Optimization

We introduce a learning-based algorithm to obtain a measurement matrix for compressive sensing related recovery problems. The focus lies on matrices with a constant modulus constraint which typically represent a network of analog phase shifters in hybrid precoding/combining architectures. We interpret a matrix with restricted isometry property as a mapping of points from a high- to a low-dimensional hypersphere. We argue that points on the low-dimensional hypersphere, namely, in the range of the matrix, should be uniformly distributed to increase robustness against measurement noise. This notion is formalized in an optimization problem which uses one of the maximum mean discrepancy metrics in the objective function. Recent success of such metrics in neural network related topics motivate a solution of the problem based on machine learning. Numerical experiments show better performance than random measurement matrices that are generally employed in compressive sensing contexts. Further, we adapt a method from the literature to the constant modulus constraint. This method can also compete with random matrices and it is shown to harmonize well with the proposed learning-based approach if it is used as an initialization. Lastly, we describe how other structural matrix constraints, e.g., a Toeplitz constraint, can be taken into account, too.

==> csv/compare_all/basis_sparse/nAntennas_128_nPaths_10_nObservations_16.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.9354517585180522,2.8441409215966296,5.245818277196451,9.621648661180464,38.03335113763994,5.866060644005239,8.6768787026584
learned,0,0.47787377523301855,1.5014743381694644,2.69014752136934,4.6930971436398945,13.712910055369676,2.9547697411891085,1.89292082530438
learned,5,0.18486489222313654,0.9049590518031835,1.696687189578546,3.0103157279081434,7.814977092473689,1.8594483907755344,0.7683229712484783
learned,10,0.07539753326884907,0.6164975500594994,1.3149851161456307,2.386920805477991,6.168595099697118,1.4298323736099008,0.5222080111376951
learned,15,0.035027499400093906,0.48151819162839476,1.170084706244419,2.1776744027686643,5.72164815503818,1.2678473966047705,0.48190163876351483
learned,20,0.011612696886961336,0.41733873712539454,1.112189951793752,2.1091219714598446,5.313623624158364,1.2063443153035205,0.4745719854303523
learned,25,0.006461126102965239,0.3905522034482566,1.0898687747424955,2.0920440860861,5.709162539030435,1.1842739952213195,0.47312856789542806
learned,30,0.000376376148577373,0.3862076997442769,1.0899096651722393,2.0853926523978634,5.726449266286917,1.1799336434116128,0.4721185060048466
lbcs,-5,0.6570166160799245,2.8350207757645416,5.241426194437222,9.628636015646318,31.18250466785248,5.842884371368547,8.449628425897865
lbcs,0,0.407660556917812,1.4866087962896932,2.70219949857684,4.706656308369327,15.586768633085008,2.959105343208084,1.8897628858103126
lbcs,5,0.2510526627363826,0.923104092674228,1.7058745114879315,2.988569591158826,7.9780363496033555,1.859594941310178,0.7398366899061627
lbcs,10,0.07113822283378413,0.6410691715303941,1.3194142682782515,2.393912269572457,6.083161680013753,1.441711452436536,0.516616845318828
lbcs,15,0.037220109232056,0.5219873805722101,1.2018872966179543,2.2221285282776253,5.539348620717335,1.3050003130682781,0.47928421543148525
lbcs,20,0.008282888951385117,0.4105536655269288,1.1210920560240585,2.1635615475424887,5.669407116984396,1.2279387293559916,0.5119251996487949
lbcs,25,0.001899796234175904,0.3990168271913065,1.092463791140499,2.1025112932405197,5.790532461338518,1.1961141421687398,0.47837274792909396
lbcs,30,0.0005209610985781113,0.3986427235486914,1.0992085592301921,2.159339045875912,5.619091318052156,1.204944524559517,0.4926287236175126
random,-5,0.8999965954493933,3.0093451661658546,5.646021018013873,10.46117793470478,48.85255207339306,6.312904386919192,10.220818071523894
random,0,0.40840727758643297,1.5745733841337628,2.842147635918813,5.02771790437327,13.892683048055819,3.1227605170522468,2.1014423284915016
random,5,0.20866279043495592,0.9531876185170952,1.7777952625977966,3.1459439444575286,8.404841575357098,1.9548453925887335,0.8268823560805135
random,10,0.14228969763544913,0.6718638798475215,1.3746680851947204,2.4961008412760766,8.17457747514994,1.5076527761204075,0.5811825233481007
random,15,0.03398367412882448,0.5244340075277145,1.2290429626246888,2.289000206462377,5.405282200903985,1.3359274293831758,0.5071744031197273
random,20,0.018929629760393467,0.46658341983200036,1.1757185941268895,2.2340828086878965,6.171765654778196,1.2854457652502058,0.5118157412995482
random,25,0.00659143052028966,0.4519833217007913,1.162332445407249,2.2095025272570648,6.00390686649424,1.2663446985282316,0.5093149584729907
random,30,0.0009243069176582082,0.45392065334875703,1.1573063199027365,2.2023163677148334,5.378202433825354,1.2638050055503982,0.497865194858777


==> csv/compare_all/basis_sparse/nAntennas_128_nPaths_10_nObservations_32.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.6695044887777966,2.5340161927306455,4.381177448754305,7.344614907599707,20.046802610692097,4.7276813026778575,3.958761324183589
learned,0,0.2520799607974223,0.9805004129845479,1.780008016674083,3.0859432922857803,9.82238948277814,1.9289839425423136,0.7488984308136919
learned,5,0.04491797587225888,0.2914362842762003,0.6430148587920557,1.3329376549327523,4.2564513000827935,0.7452185261410295,0.1994161965813195
learned,10,0.0037327101131431643,0.052882654799467695,0.15087146096815338,0.50284280042745,2.445563911693223,0.2324755133931834,0.059895328932648685
learned,15,0.0011803865802677204,0.008757921607688035,0.02457980601246086,0.10672648840639759,3.056576316078683,0.06322449995626829,0.023854881876516736
learned,20,0.0003732710113143165,0.0021506324754606027,0.004820076615368275,0.020463883292538555,2.787242276938597,0.026910730431005322,0.01741607491842345
learned,25,0.00011803865802677391,0.0006359594359725182,0.0013182491461951344,0.004138913243351521,2.767315418778717,0.0194595949224036,0.01569033312046891
learned,30,3.732710113142985e-05,0.0001960772917532424,0.0004019212359255544,0.0010524362479266494,2.756697276336729,0.01681344323248408,0.014422357016756421
lbcs,-5,0.7209924824358979,2.539687841827749,4.372845838395099,7.340613433523621,16.81223300818274,4.725219032222458,3.9867504193501655
lbcs,0,0.28725563043634456,1.0002611329268059,1.8207133093253363,3.1406883104458134,8.531205090204011,1.9710863192721677,0.7765248298247793
lbcs,5,0.04615989518782915,0.3018923637373262,0.6772791844033095,1.3998819977148258,5.101146165491756,0.784647869353189,0.21910248555350723
lbcs,10,0.009312517840344207,0.056518690532141994,0.16662593151229022,0.5741023797800809,5.235729393180768,0.2605174860000599,0.08094631739845826
lbcs,15,0.0016931450979786806,0.009195928077656764,0.02690713238560331,0.14865828103959566,2.8146661120330316,0.07887718603910814,0.03379596749915332
lbcs,20,0.0003485493849959186,0.002176485056335284,0.005088164656746691,0.02627044749895758,2.6489255791343274,0.030140215685714112,0.017019129901308445
lbcs,25,0.0001024549494570778,0.0006459389938360112,0.0013803070484507802,0.008471650695819998,3.0635280135154326,0.029811609126679,0.024391882507433526
lbcs,30,5.0936365142133884e-05,0.0002060531991412416,0.0004314401780426714,0.009646589273236441,2.298954717925999,0.027923399662154378,0.020179494394395817
random,-5,0.7637313291033673,2.6401307805245073,4.610308946731538,7.750012754076243,20.47676321765334,4.97106681196775,4.470381331034992
random,0,0.21606941505511434,1.035576353492472,1.9092345984462937,3.2578492898854194,8.782612208477698,2.0615576946968543,0.8476078317003614
random,5,0.06551266096880481,0.34322302219158074,0.7562696352973768,1.5252273917793286,4.6042435911671955,0.8704182943007691,0.2590100722619532
random,10,0.008225661631272824,0.07098989832747882,0.22182035257094507,0.7514000188042125,3.7648203208323694,0.33560863047745615,0.1109885991039105
random,15,0.0014233812095069977,0.011094466749815983,0.03872970906269318,0.3566472437434432,2.784314054289855,0.13084750587271327,0.06423638338243275
random,20,0.00034731290641017116,0.0024717456559131185,0.006894023417023924,0.16707515711254842,3.1123602541727218,0.07186374758100139,0.04697535788385871
random,25,0.0001793283574228581,0.0007300152571522994,0.0017081348574753165,0.08521536064369421,2.928458770200271,0.056609534284508704,0.04256532872436208
random,30,2.544843705091189e-05,0.00022461384593558316,0.0004980217107661455,0.0709401560559255,2.686993099069564,0.05461731943116641,0.04336467812476234


==> csv/compare_all/basis_sparse/nAntennas_128_nPaths_1_nObservations_16.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,1.8869886335019412e-05,0.024564271369614202,0.5798635305637398,3.688254720470099,24.91624755214035,1.3357717444483177,3.441480515196152
learned,0,1.6046075830372213e-07,0.0019852866392323426,0.028419987967182488,0.2900071366813534,13.645393859165052,0.17147607530157988,0.3103934229610374
learned,5,5.0742147131752953e-08,0.0005696858121970929,0.007954927626746225,0.051394290656355826,2.833277692805173,0.02052850034321985,0.002625358719548026
learned,10,1.6046075830370182e-08,0.00018015047172256857,0.002509651416335922,0.016154344781140955,0.24475992708295982,0.006239479416383777,0.000114119065297775
learned,15,5.074214713175461e-09,5.696858121970732e-05,0.0007936214608688988,0.005108452361605981,0.0773998849518886,0.0019730966369510858,1.14119065297775e-05
learned,20,1.6046075830369703e-09,1.801504717225669e-05,0.0002509651416335915,0.001615434478114104,0.024475992708295785,0.0006239479416383781,1.1411906529777491e-06
learned,25,5.074214713176192e-10,5.696858121969948e-06,7.936214608688916e-05,0.0005108452361606017,0.007739988495188809,0.00019730966369510861,1.141190652977749e-07
learned,30,1.6046075830371864e-10,1.8015047172251235e-06,2.5096514163359222e-05,0.0001615434478114181,0.002447599270829577,6.239479416383787e-05,1.1411906529777498e-08
lbcs,-5,1.920095358880382e-07,0.03257919446744784,0.671411417083655,3.522038424796703,16.960208387347773,1.3270157752611862,2.9933663024945867
lbcs,0,4.6071217558371105e-07,0.002081786529349343,0.033916058127225354,0.6299888707674819,11.279325781091904,0.2556720630010573,0.4922071692946616
lbcs,5,2.7642025102631413e-07,0.0005937815911017238,0.008308680429389226,0.05629972423062047,4.681154389225636,0.0343682700116764,0.027571212759864665
lbcs,10,4.679434795994814e-09,0.00018107926173455791,0.002537885886412675,0.016656673683922363,3.881784978020029,0.007197196502918188,0.0023650007205534593
lbcs,15,2.5154794707863766e-08,5.478817034482398e-05,0.000770962213857529,0.0050840288803672565,0.05899026118916603,0.001963365987695055,1.1325584001361043e-05
lbcs,20,1.2718923421193196e-08,1.7378053219445532e-05,0.0002449098111710333,0.001564645302100225,0.023071305191584617,0.0006084365512576505,1.1463612930115138e-06
lbcs,25,2.162365276149151e-09,5.448579888422583e-06,7.82556534742508e-05,0.0005086012839857902,0.005799204267864375,0.00019783508864397814,1.1368239625074233e-07
lbcs,30,1.7955996155747098e-10,1.805940584975699e-06,2.4859175139325948e-05,0.00016298969954469384,0.0024188765517756967,6.217559400496386e-05,1.1193539073268986e-08
random,-5,2.718100488720533e-05,0.029335737523697104,0.6432462518334028,3.5748748891042723,26.456895941290554,1.332550313747591,3.1748546900172276
random,0,4.991244669576087e-07,0.0022225215193986364,0.035741783881370885,0.6466233346126565,10.75682815520341,0.25911729610261997,0.49716741779596485
random,5,2.733237249366364e-07,0.0005917535893539811,0.008186953874512647,0.055814140072714465,4.662144693942483,0.03427655080446548,0.030899481614731054
random,10,4.7294851137978765e-08,0.00018407929037689695,0.002512365037216676,0.016497000514073063,4.984557783883397,0.01074243811235986,0.012098705625659381
random,15,4.4653022176892094e-08,5.385818873440145e-05,0.0007842418302064793,0.005168235740197154,2.7804760617050244,0.004203457546039235,0.0032749134113280115
random,20,1.5300368976084623e-08,1.8539033815105047e-05,0.0002524996588630344,0.0015910792356123062,4.461205428352852,0.0037021072110769706,0.007132154164810594
random,25,7.088144362607431e-10,5.6167169273490666e-06,7.966028747694242e-05,0.0005097798235770043,2.097721164433679,0.0015833782469910442,0.0019916144438554577
random,30,1.2791140688449546e-10,1.7832922342109738e-06,2.4898855472536344e-05,0.0001638433796524143,3.265813531697394,0.0013621238797817965,0.002371146217556982


==> csv/compare_all/basis_sparse/nAntennas_128_nPaths_1_nObservations_32.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,9.60990659229533e-07,0.0035897951730143067,0.057105315727920075,1.060817456975916,15.35513783035587,0.37463927776768113,0.8514889173126414
learned,0,3.038919293312114e-07,0.0009093158045423948,0.01241988831770842,0.08128518587956449,7.279420509733285,0.03350665396312923,0.013607577699666083
learned,5,9.609906592295063e-08,0.0002869980292992987,0.003925142670404788,0.02565540553499602,0.2871577347503546,0.00984883332626674,0.00027426698302889934
learned,10,3.038919293311984e-08,9.075674565655256e-05,0.001241239097959488,0.008112951578587822,0.09080724895456033,0.0031144745606375155,2.7426698302889936e-05
learned,15,9.609906592295343e-09,2.869980292993211e-05,0.0003925142670404893,0.0025655405534996244,0.02871577347503535,0.0009848833326266745,2.7426698302889937e-06
learned,20,3.0389192933106175e-09,9.075674565656585e-06,0.00012412390979595184,0.0008112951578588077,0.009080724895456041,0.0003114474560637517,2.742669830288998e-07
learned,25,9.609906592296387e-10,2.869980292993639e-06,3.9251426704051014e-05,0.0002565540553499755,0.002871577347503582,9.848833326266751e-05,2.7426698302889963e-08
learned,30,3.038919293307198e-10,9.07567456565809e-07,1.2412390979597179e-05,8.112951578588343e-05,0.0009080724895456039,3.1144745606375196e-05,2.742669830288995e-09
lbcs,-5,6.773336655033128e-07,0.00371661933244008,0.058675786831588056,1.1726618850569994,10.340669363350669,0.3867661095908915,0.7900453943169109
lbcs,0,2.7085408447063022e-08,0.0009143809658973695,0.012333388154903294,0.08200008385963231,4.688272770635183,0.03252304371475144,0.0061518460923451765
lbcs,5,3.491391549605943e-08,0.0002936151747542199,0.003991567593232828,0.025174592098567455,0.2777615157963465,0.009776928118000565,0.0002714448854479067
lbcs,10,1.0415454386991155e-07,8.430357149350886e-05,0.0012270601419702282,0.008268276318812101,0.09220431282320829,0.0031064950596204448,2.6666996417848576e-05
lbcs,15,8.026900332502422e-09,2.8566856341533654e-05,0.00039035528575187285,0.0025807669283360074,0.027879655437934425,0.0009854510251559206,2.764816481982532e-06
lbcs,20,2.940625719617862e-09,9.093265581573774e-06,0.00012611194302267613,0.0008020617072583301,0.010305070737375539,0.0003107657277871793,2.7315759505770523e-07
lbcs,25,3.28466740426304e-10,2.9051230564751166e-06,3.96215924797782e-05,0.00026258408630696993,0.0037654440236576854,0.00010107859706594166,3.129021788486189e-08
lbcs,30,1.9643484501802766e-10,8.815503289454327e-07,1.241544158629217e-05,7.999258606247401e-05,0.0006673915430027615,3.1014939653844275e-05,2.6704852335017227e-09
random,-5,5.011803984962122e-07,0.003642918090872683,0.05794237409936994,1.115120863325168,11.15646538674756,0.3778061412908004,0.8113371316627834
random,0,2.786987699147887e-07,0.000892099740293649,0.012295619201110594,0.08044162695182758,3.9976179243934302,0.03179584513184631,0.0049058371941265435
random,5,4.741554282085889e-08,0.0002776409744311055,0.003961255204199201,0.025238245167763684,0.25836000314547497,0.009854682474981283,0.00028431470657510987
random,10,1.4789769973030264e-08,9.327749101196758e-05,0.0012866645488290493,0.007945736924068037,0.13022441225268372,0.003158328776918533,3.0069441340484405e-05
random,15,3.784413555034154e-09,2.948545973946044e-05,0.00037765475104164625,0.0025475222855013604,0.03250718172609042,0.0009884781597486482,2.968971831874899e-06
random,20,8.237504872092546e-09,8.964583309777427e-06,0.0001286534028435014,0.0008221384921597879,0.008639173730091645,0.00031590576399196675,2.823487787520205e-07
random,25,5.115142522184837e-10,2.924987379271602e-06,3.92817627191776e-05,0.0002522040710328958,0.00277445272210527,9.898523753173856e-05,2.92871006765332e-08
random,30,1.9048969325417834e-10,9.345964366110933e-07,1.2357280631772126e-05,7.978627785824017e-05,0.0009850259811569875,3.1296893569572285e-05,2.9971122869695004e-09


==> csv/compare_all/basis_sparse/nAntennas_128_nPaths_5_nObservations_16.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.2489862898333646,1.834759516892929,3.975657143655581,7.868346663122975,28.4899789828526,4.526015191922569,6.936685660468146
learned,0,0.08520031087536276,0.7775550775620775,1.8323213456075462,3.693033449085273,10.156525156852412,2.0896120165632244,1.5433000944492001
learned,5,0.017663924414903383,0.26089064469787365,0.8099932546810732,2.0084272393454476,7.629247130148019,1.0008907459581242,0.5664595419254166
learned,10,0.002939036113760327,0.05256833803603133,0.28274789070055323,1.281754531148355,5.018409861396357,0.5103728181622847,0.3499639808438786
learned,15,0.0004928751962676291,0.007099008440367118,0.05643590354775432,0.9856941683405073,5.719257348966304,0.30237311318521753,0.27273767539663835
learned,20,0.00011839818102536282,0.0017092047549547096,0.007636850340592029,0.9049668862378577,5.736321482628204,0.2399635048629447,0.26119926937651644
learned,25,3.74407922861074e-05,0.0004968619256019766,0.0017496541578449925,0.8506187642299218,5.748245506396399,0.21938821290960958,0.25459703101507547
learned,30,1.1839818102535069e-05,0.00015156762952707207,0.0005047592828727479,0.8255227479243062,5.755687105367846,0.2134876850840333,0.2523723332927947
lbcs,-5,0.20395668698611397,1.6633358995846785,3.6101302186583073,7.335730267355771,27.099828985205228,4.168118454901036,6.215730359814661
lbcs,0,0.08515312566067108,0.7520954742062687,1.723967472102297,3.528262886501411,10.374298148002614,1.9779784871629085,1.39747517105938
lbcs,5,0.0193550145740515,0.2887167433998272,0.8654884365269412,2.039218773312256,7.068993508706301,1.0466867434102765,0.5719613026856212
lbcs,10,0.0024313304640912396,0.06193631702778131,0.3608707301658574,1.380719595981551,5.083003957361213,0.5765600204874135,0.37847662351751193
lbcs,15,0.00045486202149470873,0.008238741157123579,0.08648955264396518,1.1318546845843032,5.11145655366986,0.36357999640262334,0.3185228723858737
lbcs,20,0.0001799406414865602,0.0020620587542028485,0.023084787996085904,1.0778384031193873,5.519074709669248,0.3233938646864352,0.317210224160374
lbcs,25,5.968612941620159e-05,0.0005308348442210137,0.002328949632420876,1.0178358802069867,5.525090660355374,0.276867628494913,0.30193250540997946
lbcs,30,1.8433742634889708e-05,0.00016763138371950987,0.0006675185108921831,1.023755371902471,5.063148318675848,0.2768804038491214,0.30156676028993923
random,-5,0.12888173057069063,1.76833983896139,3.846824421181598,7.688398971237084,24.465000228216816,4.4096776581415,6.802969346885191
random,0,0.09436133365562827,0.7958846991200823,1.8185574721106403,3.6797927484534165,11.73102951342338,2.0729833866457588,1.5180650879859008
random,5,0.021258181081544904,0.29354124287078515,0.8878549401208058,2.110632543505206,8.40418276907108,1.084876960755389,0.6391683257805811
random,10,0.0028762915223500187,0.0730393113211406,0.41655829772932257,1.5177728828833108,6.774256390259654,0.6442188104877732,0.4500294996583427
random,15,0.0004796654257779136,0.01150898242761649,0.17236784612065825,1.2668827162920429,5.0937549691523065,0.44837157723646354,0.3821747753549364
random,20,0.0002550124916545954,0.00233354080966946,0.05355065868214793,1.1837502235252573,5.7978562060187535,0.37141299022030105,0.35379085123543774
random,25,3.2721721181046584e-05,0.000624388222157232,0.012882011247336558,1.0999132435401695,5.668558025383544,0.33951084499347656,0.3294228224791372
random,30,1.1258190738219244e-05,0.00018847627137749762,0.0019302251222919687,1.1430641535017483,5.001818673565908,0.34356477627512566,0.34001962518776996


==> csv/compare_all/basis_sparse/nAntennas_128_nPaths_5_nObservations_32.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.20678880286954282,1.0994604074152046,2.3890219156375974,4.733899641082014,15.823865235866613,2.7120597674992317,2.398852309313206
learned,0,0.028311205401662327,0.27917216113858906,0.7054452418308186,1.6068090880167705,6.040841276756933,0.8551082917484415,0.35161876998714986
learned,5,0.003361276633041827,0.039977214445645434,0.1382614306875183,0.39510946801172403,2.7854143441087587,0.1889251620537728,0.03212871022957898
learned,10,0.0006809997839041429,0.007161451849603094,0.022168223011095504,0.07700756739511039,1.177826161621946,0.03549472746643907,0.0019364712705138814
learned,15,0.0002153510403219579,0.0019211014872656828,0.005164678773186612,0.014646285735174666,0.23470478339970735,0.007465995128043087,7.711344911961938e-05
learned,20,6.809997839041513e-05,0.0005760748753604141,0.0014975791367787816,0.003723467976101501,0.32621589669113593,0.0020679486909583626,2.4047179397786714e-05
learned,25,2.1535104032196187e-05,0.00017968714388019318,0.0004618425736606437,0.0010897508170697142,0.3230043585227247,0.0006945872379870903,2.1510299454905963e-05
learned,30,6.809997839041519e-06,5.6656423429540516e-05,0.0001450762703347038,0.00033881912760981055,0.3215111068544989,0.00028701517976201604,1.8898182071147927e-05
lbcs,-5,0.13733108911709044,1.0701056570984155,2.3210276988594827,4.628767747321814,14.012484707466328,2.641634500504322,2.2765016167556995
lbcs,0,0.014265770152412403,0.283672894294077,0.722641336967969,1.6559785151242774,6.538751789160537,0.8735903378651277,0.36206733969967436
lbcs,5,0.003039474638878345,0.04376755553713935,0.15433166051104968,0.4495491562282346,2.869591438556474,0.2145566059642137,0.04381895695571675
lbcs,10,0.0005474238786987684,0.00741550784522006,0.02411601250678796,0.0894422033239455,1.4467958651957629,0.041377982133150824,0.003498108344136713
lbcs,15,0.00014814449094456878,0.001953658601793649,0.005379426163291922,0.01587049409230997,0.41368610443412124,0.008121979542677382,0.0001493666129422428
lbcs,20,4.871454473978341e-05,0.0005817051038934391,0.0015181581065927153,0.0038558725059535492,0.868690316771979,0.0024873862245240815,0.00021081925447118553
lbcs,25,2.179038403476497e-05,0.00018113244061225867,0.0004694430057217485,0.0011304112467134494,0.7726014057802852,0.0009545388225246491,0.00014585014925218558
lbcs,30,6.103185447759089e-06,5.8662783277324804e-05,0.00014948475527357943,0.000348684215439831,0.8019461904662485,0.0005483778780401263,0.00015949545953250827
random,-5,0.16544014431832416,1.096350437485408,2.427846816450027,4.762059502173886,16.333508830452143,2.7459023228734747,2.4766592738867557
random,0,0.022223693887436096,0.29961472014419027,0.7710736115512387,1.7434695711300496,6.753058758891414,0.9269094579308966,0.42172969096783336
random,5,0.002424037794594,0.04597144125037195,0.16129077698750696,0.4852390467524243,4.02319692256266,0.22939644479883006,0.05315250221252792
random,10,0.0003577279602608727,0.007617702085934363,0.025809095556098546,0.09813368545508952,1.6797273684297371,0.045412350981507234,0.00489477748142368
random,15,0.00022575307507371055,0.0019896095811348254,0.005519888825127868,0.01720498626927488,1.2108567209764327,0.009700580840222909,0.00081574217587599
random,20,5.403168586571519e-05,0.0005822043657697183,0.0015891902328445512,0.004123192209552455,1.0131612388079714,0.003172500708804286,0.00038174154948937924
random,25,1.9449013059779166e-05,0.00018457261551945784,0.000480970815378692,0.0011414892338057652,2.125224099233969,0.0014860353346125925,0.0006910563307711739
random,30,5.9037173514821115e-06,5.6399701779423425e-05,0.0001529606149093825,0.00036584735030470477,2.868750893764699,0.0015223274395316096,0.0015243643579253264


==> csv/compare_all/dictionary_sparse/nAntennas_128_nPaths_10_nObservations_32.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.399453684418179,1.9872781239057762,4.073480339847456,7.776137876883349,20.43559863960752,4.577096242953414,5.959072228242472
learned,0,0.15841819942436347,0.7386962478181955,1.609813114481049,3.1719657448848584,8.680564606652009,1.8189347702543683,1.0325121923299556
learned,5,0.04668740789932159,0.2629070234305506,0.6097587951058273,1.3266215844228764,4.737521086407028,0.7249497941980162,0.22537678692596225
learned,10,0.018224308485534114,0.09414721338223951,0.23170492353967365,0.5910322035329498,3.372349488963749,0.3065128705122137,0.07001506571238303
learned,15,0.0033113107711339952,0.037613159116955,0.10206350119202914,0.3114579832419386,3.962281795074318,0.15488222824864586,0.03337607227306634
learned,20,0.0017950364516196302,0.019247342518717885,0.05945502507973627,0.21975862608608268,3.8378967861999946,0.10413295430310157,0.023942494689297898
learned,25,0.0014348073454296226,0.01263213699790306,0.0451588718187997,0.1855982563265982,2.792382585539496,0.08638943529425748,0.020473481363762702
learned,30,0.0010035922922582959,0.010528969871504213,0.04080825946684219,0.17484637172731265,2.8134884984326245,0.08096397349231027,0.019966064512750275
lbcs,-5,0.4131439660668709,2.0052368404675827,4.167875723223924,7.925828645894662,22.05534945210913,4.660618582343534,6.2485568502062865
lbcs,0,0.16813313766940385,0.7662009915659804,1.636899831849189,3.1951243319555123,8.619687535488787,1.84070670269301,1.034790113282365
lbcs,5,0.04815339195639138,0.2765865172065574,0.636332572669815,1.3935028118602373,5.062252804514617,0.7589744194712426,0.24425822128903743
lbcs,10,0.01418346530083579,0.0981508881099724,0.2475731689422549,0.6492895263874057,2.9911575603879195,0.32855912238596363,0.076911443060895
lbcs,15,0.005170945671601866,0.04035820494773513,0.11190845273843379,0.359895556754514,3.8117180528115298,0.17196646532501714,0.04015938866171516
lbcs,20,0.002388627429446122,0.020154516814896783,0.06375143535066521,0.238796464619765,2.6392370915111605,0.11526223556320687,0.02868319799904396
lbcs,25,0.000848606619886421,0.013917496320817603,0.050885361773425015,0.2199508902587512,2.7538135120298888,0.1011129102720529,0.027775618166864035
lbcs,30,0.0009080467880342556,0.011445398916195787,0.043659794526234454,0.19787077745194906,4.2442735135424865,0.09033703982193003,0.02450177497927873
random,-5,0.4171606258294338,2.098266851643478,4.368526080282004,8.400690992510002,25.748391271369854,4.911094525807522,7.0841860833962995
random,0,0.13227345419212735,0.8069736779767047,1.7379992049938162,3.4217316701666802,11.050693120018705,1.9729022333118789,1.238403711695852
random,5,0.038694453144334236,0.2991919892531892,0.6925634019681525,1.525270125759449,4.8551486230786844,0.826564200486712,0.2969271994892719
random,10,0.02127013131311872,0.1118027212061544,0.28728406048259303,0.7504304539186704,5.43169285809879,0.38008657329666146,0.10540846306834611
random,15,0.00584859978978036,0.04940508026628111,0.1438950130410849,0.47850523798776073,3.335095449471695,0.22372495889479985,0.06662344325472822
random,20,0.004186686050807772,0.026386916902872176,0.0880673510604103,0.3586903581542367,2.9633794860294507,0.16072271523431783,0.04835075757466939
random,25,0.001460420503793224,0.018339720595226563,0.07204570291238778,0.32908306828161155,3.2613246331102834,0.1416953169405859,0.044570121829262406
random,30,0.0008200231073395504,0.01591986364097462,0.06692598203524644,0.3264367166353889,2.842997360753111,0.1373416079555728,0.04417549336930283


==> csv/compare_all/dictionary_sparse/nAntennas_128_nPaths_10_nObservations_64.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.2047489565433401,1.0856184804916582,2.2213576985619032,4.073110287894854,12.503087051289576,2.4499874087417535,1.6006398623374418
learned,0,0.054040503744819474,0.31429207662731357,0.6561730623189254,1.251136803129317,4.215042099882339,0.7358950671424662,0.1634456574344148
learned,5,0.016754237700871973,0.08636656883679267,0.18684724967595465,0.3609592155284312,1.4415759793604357,0.2101787548839537,0.014411967820138328
learned,10,0.0036835224046926434,0.026156157255910615,0.05695528043726907,0.11354040904096156,0.39257364603675615,0.065159445448454,0.0014544797429047612
learned,15,0.0011399294444686626,0.009474199379350713,0.02118021329694443,0.043739665104515706,0.18120546711824312,0.024732470103479936,0.0002376051253246581
learned,20,0.0005293350263371319,0.00473826687582728,0.011460653629473414,0.026759597202847287,0.12946725278533558,0.014272053706355361,0.00011837057366962635
learned,25,0.00035083051531406307,0.003207841046884088,0.008987924754164647,0.02351984933707409,0.11941767939967901,0.011824063560556184,0.00010436363787943153
learned,30,0.00012048578576529506,0.0027530718862067696,0.008370304559693568,0.022810775862321928,0.11898010330800006,0.011205349407692003,0.00010114563116840562
lbcs,-5,0.20876347998276934,1.125599451168155,2.2565277038374867,4.21293015626947,11.37051556954131,2.5087810848330743,1.6974049585458415
lbcs,0,0.0628210921686431,0.3266437941031488,0.6824301770409383,1.3137980242883125,3.944702190701524,0.7667606677716641,0.17613661905310404
lbcs,5,0.013578426897937288,0.09337520591218344,0.19687308413542953,0.39068405787035204,1.2900967604803104,0.22532643488619444,0.016833019364181058
lbcs,10,0.004371148007031082,0.028051019700807523,0.06064609851771236,0.12362545314484871,0.37919050417483513,0.07037249485937609,0.0017651109807852465
lbcs,15,0.0019174333174879529,0.010403896319559805,0.02304688751279012,0.04934081254134415,0.16758459534554676,0.027254373850135103,0.0003049785052196466
lbcs,20,0.0006632915596458916,0.005058671226072103,0.012765274749621124,0.031075310400620452,0.20346344273632588,0.016108882764146615,0.00015451706990954778
lbcs,25,0.0004440857423682599,0.003493079287629393,0.010109125347225138,0.027052768145950427,0.14540742838938364,0.01340575422811796,0.00013600679885672197
lbcs,30,0.00010479788420103253,0.0030644989941239287,0.009359807749711813,0.025910851895826637,0.13228896790469483,0.01257591116206731,0.00012362138536352085
random,-5,0.2516702472310258,1.1645909316048084,2.395371835340719,4.497337634465577,13.747478044045366,2.668894817135428,2.040672190626941
random,0,0.04307489931122997,0.35073274798370496,0.7463210422667015,1.4371933480198924,4.664624064054928,0.8409583065086731,0.2248125420653881
random,5,0.018821893418467024,0.10143440209250834,0.22098430851639606,0.4444077438881604,1.559148269199295,0.2540802415294243,0.022705780470502954
random,10,0.003860269994422918,0.03229143519500698,0.07147045245569326,0.14973035394584397,0.8206333209437551,0.08402415275281286,0.002770059416564236
random,15,0.0021818965037636337,0.012564073473698149,0.029659625096046326,0.06460754761853081,0.2630609893083756,0.03555482033497766,0.0006012076471966899
random,20,0.0009794491853073,0.006670709979273762,0.017444218224061576,0.04337957264396648,0.17223876708301822,0.022290132032489127,0.0003144182379381876
random,25,0.0005926189685668625,0.004889604095370531,0.014100974694237838,0.038426069517020885,0.18813412146111802,0.01895397189745864,0.00027806305804649263
random,30,0.0004184642165768617,0.004329373410436417,0.013214029822563877,0.03724867313275482,0.22356204946587113,0.01796135075815611,0.00026486355274966364


==> csv/compare_all/dictionary_sparse/nAntennas_128_nPaths_10_nObservations_96.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.09684315758616416,0.669709402876704,1.3621407257671554,2.558589027527181,6.414050558447857,1.5095722251754538,0.606817224313091
learned,0,0.02595752381317249,0.18119355256327965,0.3768143734224455,0.718510286264267,3.265476253772983,0.42243600808969833,0.0517054993615594
learned,5,0.007805711133223619,0.048993736384105174,0.10425636858716078,0.20369810843027517,0.6538325070264367,0.11793551943828098,0.0043342885271218465
learned,10,0.0023079257981935726,0.01491677717059942,0.03193386444273954,0.06305100506529296,0.20549808247847798,0.03625560303076756,0.0004273181773338071
learned,15,0.000836373152360826,0.005426936068023595,0.012026151815855117,0.02495903866311057,0.09772093010077298,0.013968929807029204,7.29177581637873e-05
learned,20,0.00036184524280405596,0.002740159763300031,0.006663740023837848,0.01636651607304165,0.07732078525525049,0.008431389209336464,4.1128142822920716e-05
learned,25,0.000258976245907463,0.0018461380173585276,0.005317986482308115,0.014675930638867301,0.09028214132299814,0.007117684008686382,3.792143617573687e-05
learned,30,0.00013665115039591784,0.0015911867679125748,0.004940602837991215,0.014134875504352114,0.08942388331866195,0.006728748073010144,3.6755231684973835e-05
lbcs,-5,0.11080008266969821,0.6857697025863227,1.3925331913248942,2.576014330486071,7.334058171010446,1.5408119776875628,0.6260121536324686
lbcs,0,0.031793000547230284,0.18632143980416058,0.3899178651924654,0.7430793438517035,2.5082810846995396,0.43585493967057054,0.05464912241360502
lbcs,5,0.008275178538865684,0.05107599332794588,0.10805799849795882,0.21327357823069157,0.5832152648818817,0.12263479994910514,0.004722489533911397
lbcs,10,0.003412907031466946,0.015471676533500857,0.0337573879100844,0.06630956036543585,0.19219053360803154,0.03811350199980276,0.000467717186691658
lbcs,15,0.0007893610059428227,0.005687186429154287,0.012747678668814193,0.026414976606119446,0.10470468390400228,0.014810443071952404,8.464622637166806e-05
lbcs,20,0.0005081453021353576,0.002941133641162692,0.0073151678944864025,0.017795101021983315,0.08827826498948876,0.009260173002908531,5.036760469973343e-05
lbcs,25,8.83472844019863e-05,0.0020557571956417524,0.0058745404875236015,0.015746835142406858,0.0807186227333693,0.007788238868236536,4.5886956009625455e-05
lbcs,30,0.00014087263053223144,0.0017626868305296618,0.00556197308085327,0.015478681947900455,0.09338875184259497,0.007410304260642038,4.17517905771008e-05
random,-5,0.13966418845246723,0.7263624890589172,1.5081550494312115,2.8527778161064097,9.32971254006459,1.6781119504142772,0.8007884336379301
random,0,0.029252516570753874,0.2051113735015512,0.42836723136054394,0.8397606228565988,2.8899802802967014,0.4860582306668212,0.07353490981728664
random,5,0.005439621119510705,0.057242785149703976,0.12429160538815733,0.24737735648314144,0.8076518841762446,0.14074523381814594,0.006548247135212768
random,10,0.0015404076371876468,0.01811086489479315,0.03993341394483374,0.08202882504310277,0.31933293712162003,0.04611581610573644,0.000752576352890387
random,15,0.0006232688050282377,0.007324695509276577,0.016953955456419534,0.036899923158452134,0.12721234508442558,0.020293693991041414,0.00018267902313029736
random,20,0.000581769587886854,0.004175572815058329,0.010941650650278608,0.027387149621853686,0.13501037800405907,0.014020980020071188,0.00012377825283719924
random,25,0.0002478250358411855,0.0031189492690736945,0.009410936901375098,0.025273779535717536,0.12825766962357538,0.012453583506197402,0.00011596639966182311
random,30,0.0002025481092794489,0.0028188595635111136,0.008967455858527948,0.024705323108325163,0.11658891958064721,0.011924546549175161,0.00010874681436310594


==> csv/compare_all/dictionary_sparse/nAntennas_128_nPaths_1_nObservations_96.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,4.285150668036427e-13,0.00042875246848621013,0.01612710685297334,0.1470362725933859,3.223133648794111,0.05561574422855824,0.013567264528692608
learned,0,1.5602602442616727e-13,0.0001626026239092185,0.005866223189157774,0.05504479298643572,0.8928950520534494,0.020512107585688853,0.0017134473191135545
learned,5,2.080216202440644e-14,7.003323659167317e-05,0.0025260975871204097,0.026361043055207665,0.4163685106672871,0.010119767308060407,0.0004849264328578808
learned,10,1.7579960388576998e-14,3.520177154353967e-05,0.0013878491546589268,0.01726314802737507,0.4105955127653224,0.006659726660002518,0.00026680169396515926
learned,15,1.6443798714345894e-14,2.1363557096372057e-05,0.0009224438897094543,0.014119404513746627,0.4101318511523958,0.005663652502726713,0.00022416371822919366
learned,20,1.601859966715117e-14,1.3658326399926591e-05,0.0007424824382718312,0.013503977941385024,0.4107510927208254,0.005308930642705093,0.000209231965109209
learned,25,1.584707421785119e-14,1.00741969603904e-05,0.0006813582043794074,0.013145389088133784,0.41137759121278783,0.005218855198868641,0.00021429996081807884
learned,30,1.577198953082025e-14,8.321221011458763e-06,0.0006662374611794351,0.013154359051082238,0.4118178949704156,0.005171243171402104,0.00020885830363277783
lbcs,-5,4.2639619582924045e-13,0.0004225184172545262,0.016131441143614655,0.1394832396413947,2.4712120623308236,0.053659216084375336,0.012155679809105683
lbcs,0,2.3299761400799035e-13,0.00015051448949162806,0.005610591672315897,0.052719634432105915,0.9549347041620646,0.01974335986057247,0.0016245816752444746
lbcs,5,4.631400221345404e-14,5.9002220544363434e-05,0.002204610858659055,0.021153410986242783,0.3354101029927241,0.008081010556034232,0.00029734246454470986
lbcs,10,2.045859642690152e-14,3.199627104016557e-05,0.0013177673965815138,0.013741759623630414,0.28777915082457195,0.005567631599574262,0.00017877989693504336
lbcs,15,1.606134254674093e-14,1.99000334131872e-05,0.0008549390372629605,0.012111020391051814,0.25475212160224575,0.0047820276201276215,0.00014943330592764281
lbcs,20,1.5651829689069345e-14,1.2093234520456028e-05,0.0005920319377376189,0.00967052488186655,0.16366208230114032,0.0036688881468671347,8.605112282006165e-05
lbcs,25,1.542889642541207e-14,8.97964936835423e-06,0.0005491393158290432,0.009557140207026488,0.6913291108205574,0.0036979971310413633,0.00013880192190274452
lbcs,30,1.5383885449621157e-14,6.922622333043099e-06,0.0005431275651464394,0.009927140011464218,0.26981343006264585,0.003917127018411655,0.00013253327465679029
random,-5,9.525737941003633e-14,0.000438301683039901,0.016159378908270995,0.14977096878186696,2.3299968662661708,0.05642828798172543,0.013774503564490797
random,0,1.3681293950724572e-13,0.000164389918109078,0.006068643332796771,0.05757192970685435,1.313013415651708,0.021690891242442948,0.00210447564584576
random,5,5.3863877438545214e-14,7.324783307251956e-05,0.0028566567781205024,0.02984937151019367,0.7164165196878058,0.011284637608930705,0.0006096073414571168
random,10,1.9249404662058592e-14,3.994295413117317e-05,0.0016522399187400827,0.02016553496103599,0.4936048791727739,0.008119958768590545,0.0004426803502878517
random,15,1.5210227550313027e-14,2.4450864868701092e-05,0.0011276655702249499,0.017607645465162646,0.9266729767145413,0.007021937807539592,0.00041709400895993063
random,20,1.5217284677956377e-14,1.7013772734526633e-05,0.0009556731142641839,0.015957297483837098,0.4233489723643354,0.006539174125679773,0.00034089385949481185
random,25,1.3629122198823803e-13,1.237512115122804e-05,0.0008770197136658473,0.01592910014662497,0.3325669587606071,0.006307243117334157,0.00030582230575812306
random,30,1.3894187197315861e-13,1.0038521833364812e-05,0.0008929672438797374,0.016429227990694167,0.3623356101913781,0.006284647147876172,0.00027892856886192


==> csv/compare_all/dictionary_sparse/nAntennas_128_nPaths_5_nObservations_32.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.02731315878363038,0.7893613584874366,2.3192523276441563,5.497602434181856,24.521516352572732,2.8209012061019734,4.253459478870118
learned,0,0.006063960621560771,0.23498790339443232,0.7153908664028323,1.810161085360885,7.375374281435845,0.9074539937441444,0.5314190755771223
learned,5,0.002681085199484272,0.06418556164940217,0.20075398266860733,0.5467958318998128,3.7827778891299038,0.267339409087874,0.05740599460477458
learned,10,0.0005674826719554517,0.01931371776064633,0.06359343694000726,0.1789414164374475,2.023470837075593,0.08716789402144695,0.007538456714056448
learned,15,0.00021503229369264327,0.007592169828687233,0.025907587179838407,0.0803906186336301,2.0023094628908495,0.038276446720006026,0.002116104459633998
learned,20,0.00014792810734943777,0.004013804818595364,0.015568225812619085,0.054355648999006294,1.9864016948038867,0.0249274635998392,0.0013173526075225485
learned,25,6.40304088171932e-05,0.0028022465395830965,0.012551195715394153,0.04848298924042395,1.9716666669937968,0.021483282621611238,0.001156302995439357
learned,30,6.191473182828981e-05,0.0023554948179958894,0.01180572114289821,0.04665556949141198,1.9698739096315254,0.020565157192312673,0.0011380813269810377
lbcs,-5,0.03355802386997455,0.7617672769948801,2.253607177814261,5.258953848481678,21.149038375053674,2.7386741616941657,4.068503758169842
lbcs,0,0.0077041310935560565,0.2345399449881612,0.7230208999793502,1.8495432784913874,7.26040283094896,0.9212646615774902,0.5374075013583482
lbcs,5,0.003226879608555033,0.0643042519406903,0.20949959403480992,0.5723348735831065,4.104299161054876,0.2795819419892178,0.06650529230163131
lbcs,10,0.0006138757256863265,0.020511115441128366,0.06756222331041296,0.1940511232997889,2.054589908923025,0.09434275445806971,0.009501319994043253
lbcs,15,0.0001407677202881345,0.008192914396461004,0.028959268350299914,0.09008532770476109,2.5992328365691857,0.04341291210279168,0.0033163863179331296
lbcs,20,7.837630628514622e-05,0.004339465855087089,0.017101021957255356,0.06196747919914359,1.5250427242354168,0.02816816930360604,0.0014753312291551086
lbcs,25,0.00018907470641371053,0.002996351975872944,0.013734077402099835,0.05413965108071012,0.4176854660180825,0.02357587645432525,0.0009518893019573421
lbcs,30,4.7709759119094814e-05,0.00238459340751739,0.012427644059684176,0.05049228924321904,0.6742464857763368,0.022284402359755703,0.0010271687451593838
random,-5,0.044756085804368524,0.79549974648382,2.331337153320929,5.494025215261325,21.079128708884063,2.83712325085469,4.404455356354437
random,0,0.008403570486816584,0.242646795702546,0.7492267660382688,1.917130936847446,6.975277247257057,0.9573893112276172,0.590018303048568
random,5,0.0018545897023019985,0.06930720979207258,0.22369393890402556,0.6283951618545173,4.254535173468002,0.3028984153362275,0.07578655028042766
random,10,0.0009612027807276439,0.022368217947140712,0.07542926893626997,0.22517504577318273,3.121106462360616,0.10924636433908551,0.014958692970478046
random,15,0.00024148548908932554,0.009311744345212952,0.03333528583500424,0.1069257336143958,2.273325743465421,0.05155799777294517,0.004995972519715198
random,20,0.00019310098693463615,0.0052892671080760284,0.0211324016002193,0.07934632840934358,2.0808785269719805,0.03684679298552724,0.0036620383853848706
random,25,2.3963078786022585e-05,0.003563760324302825,0.017307065845783325,0.07107568003438083,1.9455286262510414,0.03203048974609037,0.002724493621690159
random,30,7.48729833404646e-05,0.0033212150653666966,0.016823837025091812,0.06890239124071827,1.290249703391856,0.030954307876178016,0.002628639756382906


==> csv/compare_all/dictionary_sparse/nAntennas_128_nPaths_5_nObservations_64.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.01894758419223703,0.36952428918500924,1.0460993784953603,2.454744024227107,9.741050930336522,1.2722516312489296,0.8655566826941703
learned,0,0.003702725941552203,0.08991261111735678,0.26693252175356635,0.6635433789426022,2.5597853863506654,0.334662101255992,0.06804979014689394
learned,5,0.0010998938840229078,0.022821416984973125,0.0706237933411961,0.18386773466691342,0.7844807683756023,0.0915528059466357,0.005549311124458582
learned,10,0.000384753606096603,0.007083683282576284,0.022607944720852632,0.05842157465255245,0.24866518595774692,0.029144439281141524,0.0005777892602765117
learned,15,0.00022598535292166433,0.0029575471898000403,0.009548699235934616,0.027648776057482553,0.14253040927232127,0.013259188536368071,0.00015582102038447376
learned,20,6.588859214963924e-05,0.0015635508684753402,0.005938493873729497,0.021071425746857112,0.13173727242045685,0.009387737327252623,0.00011530069626695902
learned,25,3.354170461239684e-05,0.0010992844081739012,0.005025652419029527,0.019650775743975918,0.1284011442160851,0.00841258632827737,0.00010859839240104677
learned,30,2.5757444943567516e-05,0.0009195218902447385,0.004765982875729126,0.019239501383066657,0.1331262648534707,0.008156928413392904,0.00010808020593379638
lbcs,-5,0.027541519166798832,0.36694571453943,1.0544692200341317,2.5008610436048198,9.316507220495346,1.2950216357057238,0.9329941758875968
lbcs,0,0.0032636131799668898,0.09411101987676297,0.27702517353469636,0.6908484895637144,3.89715734046617,0.34673462727441895,0.07478132116008232
lbcs,5,0.0009428311854847807,0.024119856971894536,0.07449313946924768,0.18938905827255278,1.0234742705817816,0.09554015530930991,0.006253785048150169
lbcs,10,0.0004188627366956164,0.007757964638653805,0.02407348849685145,0.0642232039004324,0.3047483665894581,0.031714046251766596,0.0007383763627651387
lbcs,15,0.00014350648985165664,0.0032720238059638015,0.010815058687111216,0.03236176539315729,0.23776679907649054,0.015474479642184203,0.0002471107998501092
lbcs,20,8.401169989339464e-05,0.0017120460189282362,0.006743294747165476,0.02372893496101768,0.29801265469800314,0.010715028647581797,0.00016509027881588797
lbcs,25,4.378386703082403e-05,0.0012266922111047983,0.00593270692314526,0.023056404623796562,0.26108133860727495,0.009984605849993935,0.00015569692439033376
lbcs,30,3.25901969622145e-05,0.00106666935158722,0.005463391472834604,0.021763754153301156,0.18400107372231797,0.009352355970227618,0.000142403351468265
random,-5,0.012342961277006891,0.37966795501075096,1.091890620859212,2.6647234017127746,10.584542265669866,1.3510166738752039,1.034157429120456
random,0,0.005710175146108719,0.09742081809022349,0.28912305528133836,0.74709958962408,5.084252112934696,0.3709572060941324,0.09008022617579531
random,5,0.00186184552416333,0.026261867803628096,0.08178403589859058,0.21332309861814197,0.8637586939294758,0.10516685197948548,0.007646945593947308
random,10,0.0003541889093987819,0.008650404293833016,0.027821386520307186,0.0746760739640987,0.3809990702341796,0.03641138059771845,0.000986662949489567
random,15,0.00014903518744063682,0.0038625025759504617,0.01309446561886215,0.04021983193444324,0.2915389169461314,0.01885837389934932,0.0003561466856112287
random,20,0.0001289231421856986,0.002163790493457279,0.009029738005710417,0.03301769201756603,0.27282208220109144,0.014577148858271936,0.00029525386470476736
random,25,6.94762177958849e-05,0.001696572542550418,0.00825473268130056,0.03219940243358597,0.22177166649526842,0.01361781641869262,0.0002639870915883155
random,30,2.8334512817405016e-05,0.0015487012689490715,0.007902580802065823,0.031764076099938254,0.4085399452158852,0.013406284895262294,0.00029172886189295127


==> csv/compare_all/dictionary_sparse/nAntennas_128_nPaths_5_nObservations_96.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.0037970031121205743,0.2186843294602967,0.6294988227623238,1.5192369237659646,7.4053494149134895,0.7759827422327781,0.32955617252376024
learned,0,0.0011829467390883912,0.05229305768391996,0.1588591646951378,0.40115153124924985,1.5626727657463466,0.200965089827809,0.024874571867918176
learned,5,0.00035219921363473114,0.013378594354828329,0.042679243279143055,0.11184615752785593,0.6117603185523448,0.054840924596554826,0.0020127534251625392
learned,10,0.0001531338454599942,0.004294452317799805,0.014108051392135341,0.03764159789503137,0.1732886551327472,0.01839429586926102,0.00024697238396094467
learned,15,5.786659651096572e-05,0.001851618872328771,0.006275005169041134,0.018676985884875125,0.1588934463018081,0.008920296184082487,8.421040310211069e-05
learned,20,2.6689676626710642e-05,0.0010036657230590798,0.004003590285366376,0.014496580882628061,0.13326059432685644,0.006586716979664782,6.771311878284509e-05
learned,25,1.7774054826949563e-05,0.0006978987016885131,0.0033861633604906753,0.013580635346151422,0.13218214161098454,0.005988960262503966,6.48969858506857e-05
learned,30,1.5446860697184667e-05,0.0005926843670722955,0.0032456637103366686,0.013346715818096683,0.1292248705379588,0.005789253099785966,6.227485119247716e-05
lbcs,-5,0.0036332811294145437,0.21659513742449826,0.6325220287675837,1.5012618351418006,5.1573061602689325,0.7769541980087281,0.3310409863632588
lbcs,0,0.001415979196719239,0.05167133630079979,0.1590109105844057,0.4113201413825077,1.5804638466317542,0.2031995102572256,0.02580716558422501
lbcs,5,0.0001346723508403851,0.013523798459174731,0.043584196079069944,0.11297931348331965,0.5436460558280048,0.05547197600527432,0.0020321009527769765
lbcs,10,0.00010806200778277812,0.004349148404526222,0.014293931182165457,0.03788163069035261,0.15740511909863583,0.01860876945476709,0.00024421022468124824
lbcs,15,4.208985297075163e-05,0.001851927724206288,0.006310814119410198,0.018589302342590312,0.11151152131328117,0.008912103263498347,8.180186657318829e-05
lbcs,20,2.6040393894138025e-05,0.001042128278103385,0.0040983790352803855,0.014965157026732167,0.11962296418269783,0.0066265582327717345,6.387148573198603e-05
lbcs,25,7.718126208438965e-06,0.0007370396405122388,0.0034818150713527484,0.013700121086349517,0.15357831421559506,0.005960207223252212,6.108519412369435e-05
lbcs,30,5.52598262199366e-06,0.0006369283484055292,0.003322377876547188,0.013852295097200183,0.10379253216969303,0.005891999657507029,5.9910516032579705e-05
random,-5,0.0056960877268173535,0.22487645157563416,0.6599151847746101,1.6342124777263407,6.060124820492643,0.8226631728849751,0.38669637246456173
random,0,0.0015889365388423136,0.05452675841588387,0.16911216719274225,0.43818721270920336,2.5415518629384906,0.21577883319213542,0.03051801408212445
random,5,0.0001798681250574563,0.014897726829537227,0.04732295928209585,0.12635158223979726,0.5684308740383224,0.061844786195411706,0.0026588945483518945
random,10,0.00016606271511731524,0.00524096366490966,0.017099517735906566,0.04659694559569115,0.2682123725114283,0.022777375982955542,0.00040022352467495583
random,15,6.102427598228265e-05,0.0024663096558883327,0.008760546393306487,0.027628541287308035,0.15950563245392102,0.012755344087361831,0.00017319438626153214
random,20,2.9202628851197565e-05,0.001476523513906003,0.00618342648363842,0.023225622314154617,0.13727566422115803,0.010185738803309408,0.00014270772743393207
random,25,4.099099269779508e-05,0.0011514516583319852,0.005666242926159836,0.022207133544910003,0.18187452686507158,0.00964988587950444,0.0001461035303133622
random,30,1.4870640710326975e-05,0.0010598801843020003,0.005547518840283947,0.02249132282246382,0.1469161510624769,0.009621387986802652,0.00015130509171525447


==> csv/compare_all/true_sparse/nAntennas_128_nPaths_10_nObservations_16.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.9989049415591497,3.132341149735355,5.710165668007671,10.278137741038377,35.263710697431705,6.363811163004162,9.669591991201786
learned,0,0.502801574699373,1.6028567101960893,2.871257248018759,5.038830844639258,14.33934159858738,3.148972645447485,2.0837950036126216
learned,5,0.20421980226877834,0.9221534205024603,1.768535450575201,3.1654721815863764,7.455563762429835,1.9376235590607411,0.8627941111260786
learned,10,0.06304119159051355,0.5722221118073958,1.3135110367866265,2.4821754552865705,7.522622783697947,1.4472967830668575,0.6178653550089289
learned,15,0.03147180154762101,0.4167602710557244,1.1342043492814637,2.264348383296136,6.874226348415452,1.2563536246378812,0.5609461007052553
learned,20,0.010057921369167137,0.33604197100393396,1.0711766260847908,2.169689892563322,6.987032886553553,1.182144178452201,0.5609545674129622
learned,25,0.0013475448128575736,0.3088865068621805,1.0440239808437768,2.144865322944804,6.999053298361823,1.1566141723817718,0.5556713534080903
learned,30,0.0004261310857775233,0.29912008054154626,1.0405988845874254,2.126278239036558,7.073435967290373,1.1455687704559727,0.5519338129123036
lbcs,-5,0.695003636001438,3.1607901341568914,5.855912579528998,10.442358936086357,29.499831676325645,6.447990343217347,9.675943641274333
lbcs,0,0.37961942771474044,1.606118092909721,2.9249638513584992,5.160833391844665,13.717188075990434,3.217766127894095,2.2602159680449954
lbcs,5,0.21059600259843458,0.929605248179623,1.7931808424383693,3.1672004600947536,8.08422958937126,1.9547292199072364,0.8717516063858429
lbcs,10,0.07230185948837325,0.5919042180275864,1.3200536106334717,2.514323248802062,6.1499960498812705,1.462259583467213,0.6082754736384346
lbcs,15,0.02870645002340657,0.42391646322268484,1.1530240332152175,2.2799713495849807,6.402821231103693,1.2763525153156794,0.5680382230459845
lbcs,20,0.010541576997647498,0.34799790153677895,1.0745685132050895,2.213451449316411,5.5824745464248124,1.1980379366174168,0.5607807081339454
lbcs,25,0.0012515158484986489,0.3306986862768473,1.0694347189270135,2.157356295317005,5.620690696556917,1.1787624169915787,0.5460847792183535
lbcs,30,0.00033273631043131415,0.3172118354409905,1.0492239764904223,2.1598647775534876,6.217207068795054,1.164622045264717,0.5570957144158484
random,-5,0.8290696523672426,3.265437558812839,6.124352923350543,11.253399038833217,34.279560940191345,6.811874109109957,11.599453788035303
random,0,0.38209180215303473,1.635869490736007,3.017135311032935,5.267337186389826,16.046307231800586,3.3016678415259744,2.346687492683724
random,5,0.2079304983553734,0.9659155398830154,1.8452974438574063,3.257067025091735,9.677080221787806,2.0088758014420094,0.9205029912122825
random,10,0.06591858545851426,0.6193289375744563,1.3727804262457945,2.5583351232309828,8.260741269072483,1.5068490707259021,0.639732123407878
random,15,0.03901999739198212,0.4622013662867153,1.1974704047369098,2.3348045794678134,7.105337901684144,1.3216101538286102,0.5878525518539516
random,20,0.008035406853686804,0.39724714299555014,1.1062809061274606,2.2516883156816574,6.03578972316349,1.2423428073243936,0.5829555506338508
random,25,0.001977759295469035,0.35522522581717364,1.0934743651714136,2.227023670773346,7.394343852236895,1.2158242437384246,0.5654109365400839
random,30,0.00022920386394574953,0.3485871429500187,1.0957823088823953,2.23368347298193,6.019276667261587,1.2163410378566446,0.5738209420652602


==> csv/compare_all/true_sparse/nAntennas_128_nPaths_10_nObservations_32.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.8829093178972762,2.690583262260626,4.658127361572608,7.672577925034,19.025027996673423,4.983811074623981,4.235330843601104
learned,0,0.25808357128429527,0.9909046552600009,1.8145388012819652,3.1978751392396516,10.526554982184798,1.982766494032709,0.8071515544731735
learned,5,0.04205462824134561,0.27582146729152407,0.6121240107595698,1.281001695351628,3.8541412727897293,0.7136069434901486,0.19222236109331842
learned,10,0.005773023350434284,0.04669909737737478,0.12425947660759883,0.38669387600683797,4.1889752890004415,0.19001146344365147,0.047275395529933824
learned,15,0.001797846196306756,0.007782346955050687,0.020162108645511385,0.06437339039984047,4.143403139304582,0.04317825401581285,0.014906481301908418
learned,20,0.00056852888629996,0.002005650959428724,0.004350094620050895,0.01222918351499461,2.3135739102104123,0.016144476219156444,0.010004307292994159
learned,25,0.00017109271992365405,0.0006032435507348714,0.0012405109619514135,0.0028804840359035484,2.3176571192897732,0.010584612291964895,0.008812607033260936
learned,30,5.410426860320263e-05,0.00018733224402539572,0.00037999773869162276,0.0008115326826564166,4.355472758870889,0.009173906394342957,0.00992592839153155
lbcs,-5,0.7952963237750004,2.7128366379803586,4.712451160756531,7.860797132503977,21.788566405801035,5.06503006348381,4.516922705940868
lbcs,0,0.26075659190721934,1.02457998429353,1.8831542146808802,3.240417177436265,8.364766431103801,2.0362842576780675,0.8304023767282107
lbcs,5,0.06818644636071658,0.2872431511241835,0.6468269401624743,1.3666382337281577,4.971358016528373,0.7543988525993787,0.21101835360769955
lbcs,10,0.004451633711140311,0.0499640814606024,0.14046665361936342,0.45976531640423934,2.9045485907593647,0.21664328358911475,0.05731132686186796
lbcs,15,0.0010036439582763329,0.008248605916711324,0.022130602688730735,0.07959045457881354,2.771272643359955,0.05401229679248054,0.020970595584019952
lbcs,20,0.00039607690038007365,0.0020900946675659377,0.0046160776906891314,0.014865517042358903,2.113324822740711,0.020492813543506273,0.0114212910816479
lbcs,25,0.000103945224358133,0.0006397624716144644,0.001314411977134453,0.0037194260737754828,2.0928464432059752,0.01602593104051648,0.011769722039516312
lbcs,30,4.876606275129231e-05,0.0001971446357907853,0.00039524434378419816,0.000973760861846656,2.0358842005596007,0.012573689599800536,0.009071159888275535
random,-5,0.8458624833104117,2.7485567906908734,4.886411558584036,8.118828296685273,19.41873903539461,5.2484644016733775,4.906026387761519
random,0,0.1811551284526933,1.0643280360232665,1.9599485140552981,3.3869115742151177,8.264637950242994,2.126765775338118,0.9281904533798254
random,5,0.06273388519906038,0.32849940833918795,0.7284469568940419,1.493458370027924,5.215809473233325,0.8393670002806254,0.24930231835692881
random,10,0.005459130296646382,0.059993680482249866,0.17527714934647046,0.6159869392424934,4.513963388405636,0.2740332207731521,0.0858954293447274
random,15,0.0016974812894467563,0.009356920565385665,0.02796835693713094,0.16080181970851368,2.843901849181671,0.08473949127861158,0.039196455241510185
random,20,0.0003867314501008165,0.0022342275008046353,0.005378079006446845,0.03151979748761938,2.493257944886205,0.0383994789950559,0.02382228829214533
random,25,0.0001254926113523791,0.0006696180711753014,0.0014349371619799892,0.012173080929998517,2.8031056703073713,0.02901901881255654,0.02265404878507133
random,30,3.744690773971308e-05,0.0002083336536519272,0.0004378102260369182,0.006871908768266888,2.5819027423622662,0.02537737515755754,0.02020428853856748


==> csv/compare_all/true_sparse/nAntennas_128_nPaths_1_nObservations_16.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,1.022933257978338e-05,0.022656724155115448,0.5397887148939658,3.9417121215322783,21.241712822309445,1.3892656752804668,4.042102802377988
learned,0,3.2347989895481595e-06,0.0018448496872022417,0.0258887653011166,0.19444519177205946,12.917932161950404,0.11999038235638851,0.22550016902323342
learned,5,1.0229332579783383e-06,0.0005770666742683636,0.007861019069636705,0.05026515188691164,0.49430601902474897,0.019572213672517942,0.0011044684205230324
learned,10,3.2347989895481194e-07,0.00018248450524665014,0.002485872499006995,0.01589523668969514,0.15631328812487288,0.006189277405664561,0.0001104468420523033
learned,15,1.0229332579783979e-07,5.7706667426837416e-05,0.0007861019069636631,0.005026515188691173,0.04943060190247485,0.0019572213672517944,1.1044684205230327e-05
learned,20,3.234798989548293e-08,1.8248450524665753e-05,0.0002485872499007002,0.0015895236689695376,0.015631328812487237,0.0006189277405664563,1.1044684205230341e-06
learned,25,1.0229332579782459e-08,5.77066674268386e-06,7.861019069636936e-05,0.0005026515188691176,0.004943060190247352,0.00019572213672517944,1.1044684205230342e-07
learned,30,3.234798989548757e-09,1.8248450524672122e-06,2.4858724990068845e-05,0.0001589523668969559,0.0015631328812486772,6.189277405664561e-05,1.1044684205230352e-08
lbcs,-5,7.32324408428353e-06,0.022324400980011143,0.5340306919331984,3.8930688961041593,22.5882660920496,1.373723844661193,3.8865441563838736
lbcs,0,2.2241368753705155e-07,0.001767694787524009,0.02568520725964768,0.20309222826698428,12.085059600411642,0.125192485026147,0.2550213854438207
lbcs,5,2.055805559682371e-07,0.0005980440940596194,0.007927817852936616,0.051388481854731424,0.7087344938432569,0.019878386087407475,0.0012033657578281434
lbcs,10,1.8111142851396803e-08,0.00016733825009505055,0.0024503131585597603,0.01589470628667867,0.1757022761519589,0.006170856413285653,0.00011301821416949005
lbcs,15,1.1260049057030976e-09,5.505236864295351e-05,0.0008074521352254577,0.0051675520296768996,0.05110067299392352,0.002002082090995042,1.1485690347612457e-05
lbcs,20,3.691388277846837e-09,1.8392696592953018e-05,0.00024530989784440395,0.001607561832011375,0.014603642514184922,0.0006173453199317409,1.0819605852524684e-06
lbcs,25,2.399912891663724e-09,5.317079875374428e-06,7.745785478654649e-05,0.0005126947187974585,0.005071297697041554,0.0001985940176211799,1.1722974084965094e-07
lbcs,30,1.7751080977248274e-09,1.7787968391992326e-06,2.5007479820501436e-05,0.00016363829796855512,0.0017398385501563728,6.236963957632831e-05,1.0816864874165798e-08
random,-5,1.052677253810965e-05,0.022994840593422775,0.5399596018052583,3.992458407110689,23.160982333103963,1.395647932402551,4.051411259413639
random,0,6.801497150987254e-07,0.0019129620170212191,0.026663448864297706,0.20821295930804273,15.431031143859988,0.13047879248427052,0.2560689708362505
random,5,3.826858905099483e-07,0.0005697543507980356,0.007843808964305175,0.05056776091292603,0.46814190604583195,0.019402166228216163,0.0010530315287036083
random,10,9.61870782762825e-08,0.00017347402314428294,0.0024575305036789634,0.016564774397004597,0.18139616529550148,0.006165023967631032,0.00010611481159080532
random,15,1.3795368089452868e-08,5.772322995755969e-05,0.0007571751693486388,0.005068697491709488,0.04924948913441235,0.00193409657431826,1.056362341441501e-05
random,20,1.133963830346025e-09,1.7978832117085024e-05,0.0002496815550688552,0.001641725150005842,0.021751245402823235,0.0006321977629957293,1.1806043106031704e-06
random,25,2.877000979226867e-09,5.674953110366976e-06,7.815079882410244e-05,0.00053312134476906,0.00891739359936066,0.00019735733912760667,1.0934518071617789e-07
random,30,2.742737216380132e-10,1.7314296104982408e-06,2.4661862070496578e-05,0.00016217387717754755,0.001652135650517875,6.178614473179172e-05,1.1077379084981784e-08


==> csv/compare_all/true_sparse/nAntennas_128_nPaths_1_nObservations_32.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,3.1961671771910143e-07,0.0033333122955174384,0.048778881216801656,0.7475727497369397,12.362279395949198,0.3206432583129487,0.7354176731655014
learned,0,1.010716806259486e-07,0.0009368804944112261,0.012590654813669335,0.08150315757460602,1.1274066062262218,0.03137927571246212,0.002933745255350618
learned,5,3.196167177191107e-08,0.0002962676257724164,0.003981514644415812,0.025773561443135855,0.3565172724795434,0.009922998257778318,0.00029337452553506187
learned,10,1.0107168062594585e-08,9.36880494411236e-05,0.0012590654813669296,0.008150315757460575,0.1127406606226224,0.003137927571246212,2.9337452553506185e-05
learned,15,3.196167177193036e-09,2.962676257724156e-05,0.0003981514644415794,0.0025773561443135995,0.035651727247954255,0.000992299825777832,2.933745255350619e-06
learned,20,1.0107168062595168e-09,9.368804944112879e-06,0.00012590654813669135,0.0008150315757460794,0.0112740660622622,0.0003137927571246213,2.933745255350617e-07
learned,25,3.1961671771935133e-10,2.962676257723535e-06,3.981514644415754e-05,0.000257735614431365,0.0035651727247954694,9.922998257778322e-05,2.933745255350614e-08
learned,30,1.010716806259365e-10,9.36880494411278e-07,1.2590654813669031e-05,8.150315757460482e-05,0.0011274066062262466,3.137927571246215e-05,2.933745255350633e-09
lbcs,-5,4.270576922481027e-06,0.003238399704799533,0.0499954084542139,0.7204213954360449,13.306045465407399,0.31851774930415366,0.7344700184917168
lbcs,0,9.92396372178895e-08,0.0009278211785541956,0.012703225491992157,0.0831865246511773,1.430927149112821,0.03140444972406652,0.002842707631429575
lbcs,5,3.4891435099587504e-08,0.0002832289252080722,0.004048413119309783,0.02560675882738676,0.25589806811909444,0.010062292894568831,0.0002957895478469084
lbcs,10,6.491515953877824e-09,9.30661068764456e-05,0.0012460019880894556,0.008102208369198127,0.08435167364146622,0.003112376488987219,2.801420074475177e-05
lbcs,15,4.1445060953666825e-10,2.898613296611795e-05,0.00039779051869400466,0.0025676151147743494,0.030816446082678386,0.0009794547131723474,2.83857620813169e-06
lbcs,20,9.906768359475435e-10,9.020585220380775e-06,0.00012384165879789555,0.0007990204864207433,0.008906811857269638,0.0003099062978412133,2.6718362490993076e-07
lbcs,25,1.4220542726864137e-09,2.799264493014116e-06,4.0126727162336734e-05,0.0002612643226767228,0.0037637109116202246,9.92411288703007e-05,2.8449974246888427e-08
lbcs,30,7.088623220280456e-10,8.526545099512362e-07,1.1931295111415231e-05,7.657621026477821e-05,0.0007108129415457633,3.0615591499766814e-05,2.8651134921903233e-09
random,-5,3.698426964424516e-06,0.0032077736252340357,0.049351223551747515,0.8028128758676532,11.690577655281418,0.3229849833379923,0.6882704650300256
random,0,1.4169641536364998e-07,0.0009512084893903224,0.012331570107936103,0.08256256912889949,0.9878327154241121,0.03133384514045618,0.0028083935769811098
random,5,1.1739016623161346e-07,0.0003052515341858761,0.003983051278943039,0.02555457626747421,0.27778822328551833,0.009856764828963017,0.0002802566642595473
random,10,2.2340074012254407e-08,8.82839615598742e-05,0.0011819648187041572,0.00798375828003132,0.10897454830710944,0.003105566904534355,3.059217496020339e-05
random,15,7.951482699351536e-10,2.8727536212285136e-05,0.00038857917338996765,0.002598986421633442,0.03666764102965576,0.0010007114279040005,3.048170262621895e-06
random,20,2.346341045815971e-09,9.019465329379991e-06,0.00012233115545900878,0.0007939236953004393,0.00756128760299363,0.00030569701547325984,2.497066593347214e-07
random,25,8.790120556179398e-10,2.832597801799685e-06,4.026137729478587e-05,0.0002462536233996779,0.0023281470042837205,9.725460623546145e-05,2.665266929208536e-08
random,30,1.233641952600028e-10,8.960033391619188e-07,1.2250579685987371e-05,8.073267970860598e-05,0.0009181005539263177,3.1425790039103756e-05,3.01806249689848e-09


==> csv/compare_all/true_sparse/nAntennas_128_nPaths_5_nObservations_16.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.3080795283055417,1.995982599638047,4.354456490776358,8.553592835839652,32.47347366292603,4.937331572813391,7.94950121330633
learned,0,0.12418631658514293,0.8028242678705542,1.8929891129665923,3.9780237461060475,17.673440307534502,2.1902804984476014,1.8491621696965412
learned,5,0.014073470003375848,0.23891550313606036,0.747996309484505,1.9865489148658602,7.961809466972946,0.9614101131150098,0.6090435572241297
learned,10,0.002316292940327178,0.037137325886579316,0.18830544748209124,1.0743957817850112,7.6258558577379425,0.40731543292613276,0.31115069562545083
learned,15,0.0005673970337809737,0.005789352785677433,0.026191603838799045,0.6749350795904921,6.812111330014498,0.2016140527176463,0.21153726088038605
learned,20,8.747986486211466e-05,0.0014829313821146052,0.004833449587971033,0.5039724441489126,7.294927558954024,0.14871747131726226,0.19218313328053077
learned,25,1.4130700249560812e-05,0.00043496667600338116,0.0013198640034911406,0.44092813669254566,5.81358206972069,0.13341146708763357,0.17880404860814494
learned,30,4.468519772172271e-06,0.0001348136663850697,0.0004000046493191169,0.4172862357643873,7.007218616578792,0.12989267633478901,0.18065375633113262
lbcs,-5,0.19256054679367626,2.002283642470223,4.36606591979705,8.61986857998328,30.701193127796415,4.965279823897671,8.420203525869434
lbcs,0,0.06810293626293386,0.823339268257048,1.908611125798462,3.98085424650609,12.86670465247482,2.2008202900277665,1.8068588510071502
lbcs,5,0.023595222704564756,0.24241568308666328,0.774991598144658,2.019435169954628,7.745825466478737,0.9922989542104612,0.6337139089996233
lbcs,10,0.002782271964324303,0.04044925770470451,0.20958161613312648,1.1353045182981023,5.172415719369561,0.43627076665785974,0.3299253630191987
lbcs,15,0.0007989336834851568,0.006020701945435395,0.03087307346844287,0.7854720506900803,5.539801330648811,0.23536124416471607,0.25621544159889686
lbcs,20,9.308743184597993e-05,0.0014928030408552257,0.004939549739914129,0.6125777469527568,5.4078483394289725,0.1644554850486659,0.2100204449286513
lbcs,25,2.1477669376983588e-05,0.00044805220291047336,0.0013533918642506832,0.5404258574220772,5.946152910301553,0.15187805716960245,0.20463647295173767
lbcs,30,8.867751199871574e-06,0.00014012607930464935,0.0004234330747897956,0.5898493634918526,5.247555679113037,0.15647801235973427,0.21107747009451983
random,-5,0.2491455805831649,2.0095353320960387,4.415726398445877,8.876230000820868,25.184926167496243,5.043929796614427,8.415568326543845
random,0,0.05290326092472876,0.8206339054129284,1.9352960995882436,3.9630641464865892,11.432839456860139,2.2223799358365754,1.8578480367062962
random,5,0.01845055159784888,0.2557828457880371,0.7980196618736101,2.1089552091246215,8.173359648010354,1.0326517047922812,0.6921259988079577
random,10,0.001968536579859432,0.04613467152851438,0.24400892017808118,1.2560668070821144,7.753719605770087,0.4867788474749967,0.37751913316554525
random,15,0.00048487532473978634,0.006419279412577158,0.037402869124000135,0.9438851430519385,6.785924393010894,0.2721283028782555,0.2895605213598064
random,20,0.0001862242989084738,0.0016209422134290784,0.005861619309710316,0.7984714252516166,5.014040575929613,0.20205697377579146,0.24145907862624594
random,25,4.045640353852651e-05,0.00047260734035453166,0.0015167719988565067,0.7272521117482184,4.875532924215439,0.18683510906422307,0.24553954404079592
random,30,1.9825952803566233e-05,0.0001466473281074909,0.00045059901239065934,0.6706700477370063,7.865197268420997,0.1691863792492898,0.2170034834674808


==> csv/compare_all/true_sparse/nAntennas_128_nPaths_5_nObservations_32.csv <==
algorithm,snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
learned,-5,0.18645954315358887,1.1428193767138872,2.5002399359806957,4.942973043733038,15.637893864896073,2.839950094268244,2.5696738183120975
learned,0,0.04651425323076325,0.2766487854859412,0.6962352650576622,1.5845891124577676,6.290578155483967,0.8404856124944773,0.336551173237061
learned,5,0.0020790169771008745,0.036342139470074974,0.13037343144205185,0.35990546332069745,2.462955986066857,0.1743838298715591,0.026125853095102253
learned,10,0.0006574428941796902,0.0068507525589911866,0.02115572156049799,0.06924931051824089,1.0223506468040438,0.03163101362686505,0.0012511330987978696
learned,15,0.00020790169771008732,0.0018360590224692826,0.005031876755852433,0.013842538002912158,0.3876122680263162,0.007044693153755066,6.63286304326026e-05
learned,20,6.574428941796839e-05,0.0005531951251500171,0.001467151307119618,0.0035672303472716617,0.024675823222090398,0.0018612100483004544,2.1880696837076877e-06
learned,25,2.0790169771007984e-05,0.0001735117910742904,0.00045511765107715725,0.0010689165773376825,0.004472328198917318,0.0005629777607822078,1.7255379423612136e-07
learned,30,6.574428941796631e-06,5.4652677180937564e-05,0.00014333365805441626,0.00033203880310605675,0.0019476845020590606,0.00017538116170263732,1.6295328631572558e-08
lbcs,-5,0.18483212985507794,1.1664478051866678,2.538901479219824,5.022081488981419,17.61227938944902,2.86878640338787,2.6436298987260227
lbcs,0,0.01373670604634498,0.2818470837071575,0.7258086657954389,1.6628070065016864,10.337411920308929,0.8788431236508087,0.38435747705095696
lbcs,5,0.003149249380272961,0.03880851924708942,0.1383048117203151,0.38668144452933234,2.806541198453431,0.18595831257482615,0.03033000712787912
lbcs,10,0.0008932333474110658,0.006834886474394766,0.021273108022940423,0.07188450099156168,2.0087340888054985,0.03336771978999843,0.0019309942606248226
lbcs,15,0.000270973382711303,0.001911849475466357,0.005127841660913025,0.014409209464085545,0.5008493352442757,0.00731450608020197,0.0001118741770682115
lbcs,20,7.496323128705294e-05,0.0005686737260112881,0.001507377037745996,0.0036684262387994227,0.4239802708663619,0.0020364084788183356,3.279377143863486e-05
lbcs,25,1.8709645445051755e-05,0.0001801983828034316,0.0004617989951043335,0.00109132838209118,0.5208809229125269,0.0006733052278312835,3.4499935881000256e-05
lbcs,30,6.832185174472701e-06,5.649129105680223e-05,0.0001444118996269505,0.00033508933513241493,0.18421209208542044,0.00021828744569025676,5.894846027538389e-06
random,-5,0.11125784078130593,1.1957812143361324,2.5743319658368664,5.134313897290541,14.43410144428863,2.9530804594780045,2.8885258404603
random,0,0.027542719546402104,0.29404116712000977,0.7629514427140156,1.7398122345989302,6.582643881043822,0.9243417033895442,0.41666704007766847
random,5,0.0008790212410148532,0.04141083619777166,0.14431527454499493,0.4257733998279764,3.275189250006646,0.20488680309296325,0.04395630378064717
random,10,0.0007793559446266249,0.007015033813509652,0.02244958308630841,0.08056943162731985,2.2925494049086774,0.036820846318515774,0.0028546154335849713
random,15,0.00018925079118617974,0.0018968698584042151,0.005315318096536468,0.015229442004265747,1.4873202677402668,0.007986395980477566,0.0003532590825942103
random,20,4.8772609980855844e-05,0.0005947939309560088,0.0015283580787547137,0.003827504798479124,0.5799426410679934,0.0022032731354133446,6.83036230800687e-05
random,25,2.2008561878560382e-05,0.00017938911430033855,0.0004753642517090756,0.0011031079818384117,0.3257734695271703,0.0007221944995959426,2.445671476782849e-05
random,30,8.273973201167335e-06,5.731698141199892e-05,0.00014639378837732816,0.00035283407523675585,0.2818316967117183,0.00027198027500973347,1.449556409112184e-05


==> csv/lbcs_init/nAntennas_128_nPaths_1_nObservations_96.csv <==
snr,mean
-5,0.054349068732686336
0,0.01927916158524887
5,0.008108069832389157
10,0.004696283741657162
15,0.003509620975887692
20,0.003150401293803996
25,0.0030820305298053232
30,0.003046020318810509


==> csv/with_delta/nAntennas_128_nPaths_10_nObservations_96_mean.csv <==
snr,delta,mean
-5,0.0,1.483558268297292
0,0.0,0.415513006852241
5,0.0,0.11562125985461595
10,0.0,0.035182466746779634
15,0.0,0.013485691539804008
20,0.0,0.008093100556801465
25,0.0,0.006768457780220505
30,0.0,0.006381861409555954
-5,0.5,1.2747845621978209
0,0.5,0.43018292369455613
5,0.5,0.1319777609544385
10,0.5,0.0432531548781193
15,0.5,0.01852407579931163
20,0.5,0.012394636161104929
25,0.5,0.010921991442520032
30,0.5,0.010535716896247459
-5,1.0,1.4862819053883574
0,1.0,0.4142199236617812
5,1.0,0.11520621294909375
10,1.0,0.034940966155150015
15,1.0,0.013183277078782444
20,1.0,0.007726912856647902
25,1.0,0.006418142459408457
30,1.0,0.006030859836422702


==> csv/with_delta/nAntennas_128_nPaths_10_nObservations_96_omp.csv <==
snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
-5,0.1348260965375117,0.7315663699407593,1.5030170536203453,2.8220788009425757,8.305027200290136,1.675484398577133,0.7872086104215383
0,0.02995949544460471,0.20413129014222642,0.43325094141522497,0.8432154542017545,2.8043392127244773,0.48936108172462894,0.07347918713648036
5,0.007499296169990187,0.057203434865334676,0.1242483067374181,0.24935587119389335,0.8269423579520138,0.14168240177167687,0.00671521009881057
10,0.0025077770443052484,0.018552591873155954,0.03990377371137883,0.08131579088162073,0.26454539605368577,0.046161445253274626,0.00074364925966868
15,0.0012786944373765377,0.007503197865916119,0.01723901630420454,0.03690792117610879,0.18088794338104236,0.020429756382463766,0.00018536351082095728
20,0.0005592929506587847,0.004194445862070664,0.010831317697574836,0.027255936163283277,0.1429384671482938,0.013886068601243074,0.00011961230323396897
25,0.00038293102575450436,0.003197039042339755,0.009355180811684294,0.025757307243312683,0.12491576084888951,0.012485739534566975,0.00011452463275960273
30,0.00023353395995435167,0.002829174612762085,0.008967073066780271,0.02460022137195042,0.12710444999887646,0.011946142883540204,0.00010867178408726077


==> csv/with_delta/nAntennas_128_nPaths_1_nObservations_16_mean.csv <==
snr,delta,mean
-5,0.0,1.3367214374293366
0,0.0,0.3243695590694594
5,0.0,0.07124419731109352
10,0.0,0.041735012281068906
15,0.0,0.03278890639750995
20,0.0,0.03097500733751848
25,0.0,0.03034559841449357
30,0.0,0.030263069460444037
-5,0.5,1.0271240948360811
0,0.5,0.3517163544325248
5,0.5,0.07284864594835927
10,0.5,0.042097456293755775
15,0.5,0.035345357967215066
20,0.5,0.03354786575895459
25,0.5,0.03336976846001171
30,0.5,0.032911696128931765
-5,1.0,1.4445211168043068
0,1.0,0.240132821966323
5,1.0,0.04926992519746773
10,1.0,0.02790592689983856
15,1.0,0.021156134890710585
20,1.0,0.019186766010825
25,1.0,0.018444155554834852
30,1.0,0.01811871907217921


==> csv/with_delta/nAntennas_128_nPaths_1_nObservations_16_omp.csv <==
snr,min,0.1 quantile,0.5 quantile,0.9 quantile,max,mean,var
-5,1.3391628905133985e-08,0.013598370177146499,0.46965754451471203,4.122360243846962,29.54440517399355,1.465784816555338,6.321704780058293
0,8.13279485420326e-09,0.001664656323641455,0.05909293258290373,0.8986062543035336,15.509009669376468,0.37556504881382335,1.024462573320852
5,6.045047480119709e-10,0.00047803199387992076,0.018031129311626894,0.18818884248314754,7.8547978949532355,0.08947902943100279,0.09888275836289084
10,1.1334617754625366e-10,0.00024844829217048785,0.009737674338612834,0.12092927135766862,6.959267888452536,0.053726562653000264,0.03970482919861559
15,2.092033202110183e-10,0.00014965882638038995,0.006624953038152272,0.1031410964364265,6.362318433373356,0.04502015264378983,0.028993163689962315
20,1.6282635585641877e-11,0.0001046971138713557,0.00566509840400733,0.09404361503433036,5.255456248680518,0.04093008487758661,0.01946542902740003
25,2.7900308579409263e-12,7.496330733131732e-05,0.005165381159596429,0.09707606950898688,10.953645586948712,0.04189722138655017,0.028882106178289884
30,6.863339235894596e-13,6.243698223494256e-05,0.0049897209266867295,0.09798489538294033,9.768963846250218,0.04006680718879994,0.024795079773782983

